A joint 2- and 3-point clustering analysis of the VIPERS PDR2 catalogue at z~1: breaking the degeneracy of cosmological parameters

We measure the galaxy 2- and 3-point correlation functions at $z=[0.5,0.7]$ and $z=[0.7, 0.9]$, from the final data release of the VIPERS survey (PDR2). We model the two statistics including a nonlinear 1-loop model for the 2-point function and a tree-level model for the 3-point function, and perform a joint likelihood analysis. The entire process and nonlinear corrections are tested and validated through the use of the 153 highly realistic VIPERS mock catalogues, showing that they are robust down to scales as small as 10 $h^{-1} \, \mathrm{Mpc}$. The mocks are also adopted to compute the covariance matrix that we use for the joint 2- and 3-point analysis. Despite the limited statistics of the two (volume-limited) sub-samples analysed, we demonstrate that such a combination successfully breaks the degeneracy existing at 2-point level between clustering amplitude $\sigma_8$, linear bias $b_1$ and the linear growth rate of fluctuations $f$. For the latter, in particular, we measure $f(z=0.61)=0.64^{+0.55}_{-0.37}$ and $f(z=0.8)=1.0\pm1.0$, while the amplitude of clustering is found to be $\sigma_8(z=0.61)=0.50\pm 0.12$ and $\sigma_8(z=0.8)=0.39^{+0.11}_{-0.13}$. These values are in excellent agreement with the extrapolation of a Planck cosmology.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
